Mining Diamonds in labeled Transition Systems

Labeled transition systems can be a great way to visualize the complex behavior of parallel and communicating systems. However, if, during a particular timeframe, no synchronization or communication between processes occurs, then multiple parallel sequences of actions are able to interleave arbitrarily, and the resulting graph quickly becomes too complex for the human eye to understand easily. With that in mind, we propose an exact formalization of these arbitrary interleavings, and an algorithm to find all said interleavings in deterministic LTSs, to reduce the visual complexity of labeled transition systems.

==> llncs/readme.txt <==
Dear LLNCS user,

The files in this directory belong to the LaTeX2e package for
Lecture Notes in Computer Science (LNCS) of Springer-Verlag.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package <REMOVED>

  llncs.cls          the LaTeX2e document class

  samplepaper.tex    a sample paper <REMOVED>
  fig1.eps           a figure used in the sample paper <REMOVED>

  llncsdoc.pdf       the documentation of the class (PDF version)

  splncs04.bst       current LNCS BibTeX style with alphabetic sorting

